Cooperative Infrastructure Perception

Recent works have considered two qualitatively different approaches to overcome line-of-sight limitations of 3D sensors used for perception: cooperative perception and infrastructure-augmented perception. In this paper, motivated by increasing deployments of infrastructure LiDARs, we explore a third approach, cooperative infrastructure perception. This approach generates perception outputs by fusing outputs of multiple infrastructure sensors, but, to be useful, must do so quickly and accurately. We describe the design, implementation and evaluation of Cooperative Infrastructure Perception (CIP), which uses a combination of novel algorithms and systems optimizations. It produces perception outputs within 100 ms using modest computing resources and with accuracy comparable to the state-of-the-art. CIP, when used to augment vehicle perception, can improve safety. When used in conjunction with offloaded planning, CIP can increase traffic throughput at intersections.

==> rebuttal.txt <==
--------------------------------------- Updated final rebuttal

We thank the reviewers for their thorough reviews. We address some of the important concerns raised by the reviews.

## Novelty, applicability, motivation

Several (RevC,RevD,RevE) thought infrastructure driving is too extreme, or unlikely in the near future. We agree it will take time, but not unlikely: already, some [startups](https://www.seoulrobotics.org/lv5-ctrl-twr) have demonstrate autonomous driving using only infrastructure sensors in specific settings (logistics, parking). 

iDriving goes beyond, offloading planning as well. This may or may not be feasible, but we argue that this is **precisely the goal of research**: to take challenging ideas and explore them without being constrained by immediate applicability. (For example, cooperative perception, a hot research topic, is also unlikely to be deployed in the near future; the security implications are just too daunting).

iDriving makes concrete contributions: (a) it shows that infrastructure assist is technologically feasible with modest resource footprint, (b) it identifies concrete safety and efficiency benefits over SOTA.

Finally, RevB contends that ego perception and planning is safe at intersections. Our safety evaluations in 4.5 suggest otherwise.

## Design: Perception

(RevB) We do not assume flat intersections: if LiDARs are positioned to capture complete views of the intersection, iDriving will work.

(RevA, RevC, RevD) Indeed, many components are simple, but this is deliberate. We chose the simplest components necessary to achieve an end-to-end performance and accuracy goal, with modest compute.
- Indeed, simplicity (e.g., using DBSCAN, clustering, ICP) comes from the fact that multiple LiDARs can provide quality views, and that is *precisely* the point of the paper.
- We use a cheaper object detector with a nearly 100% tracking (including object detection) accuracy (Table 7) and a cost of < 1ms for bounding box estimation. Range Sparse Net takes about 20~ms and has an accuracy of 85%.
- Alignment is simple, yet robust, and *necessary*; Table 8 shows why GNSS does not work for alignment.

## Design: Planning

(RevD) We consider iDriving oblivious vehicles in 4.5 and show that our system plans for upto 30 vehicles in 4.2, and demonstrate safety for upto 10 vehicles in 4.6.

(RevE) [68] and [69] discuss how, in AV stacks, planning and control can be layered, with clean interfaces between them. That's why they *can* be decoupled. We agree that it is aggressive to let the infrastructure plan, but if perception is in the infrastructure, it makes perfect sense to plan there as well and, if it works, as we show, why not take that aggressive step?

## Evaluation

(RevA) Our latency numbers include point cloud collection, transmitting trajectories, etc.

(RevC) In our 30min experiment over 18,000 frames, there were 18-22 participants in *every* frame. If not representative, it is not a trivial setting. Also, the scale of experiments is consistent with experiments in other published work (e.g., on cooperative perception).

(RevE) We compare against idealized versions of cooperative perception (AVR, EMP, Autocast) in Fig 13 and Table 1. Table 2 has a feature comparison against ego perception stacks Apollo and Baidu; 4.5 and 4.6 have extensive comparisons against ego perception.

------------------------------------------- Final rebuttal

Thank you for the reviews.

# Novelty, applicability, motivation

Several reviews (RevC,RevD,RevE) thought infrastructure driving is extreme, or unlikely in the near future. We agree. However, we argue that this is precisely the goal of *research*: to take challenging ideas and explore them one by one without being constrained by immediate applicability.

Almost every idea we see today was, at its inception, thought to be extreme and/or unworkable. For instance, cooperative perception (a hot research topic) is also unlikely to be deployed in the near future; the security implications are just too daunting.

iDriving takes the first step towards infrastructure-assist: (a) shows infrastructure-assist is technologically feasible with modest resources, (b) it identifies concrete safety and efficiency benefits. 

More needs to be done to flesh out the general idea, but that will take years of effort, some of which will occur in the venture space. We agree that pure infrastructure-driving is unlikely; infrastructure will likely assist driving.

Finally, RevB contends that ego perception and planning is safe at intersections. Safety evaluations in 4.5 suggest otherwise.

# Design: Perception

(RevB) We do not assume flat intersections: if LiDARs are positioned to capture complete views of the intersection, iDriving will work.

(RevA, RevC, RevD) Indeed, many components are simple, but this is deliberate. We chose the simplest components necessary to achieve an end-to-end performance and accuracy goal, with modest compute.
- Indeed, simplicity (e.g., using DBSCAN, clustering, ICP) comes from the fact that multiple LiDARs can provide quality views, and that is *precisely* the point of the paper.
- We use a cheaper object detector with a nearly 100% tracking (including object detection) accuracy (Table 7) and a cost of < 1ms for bounding box estimation. Range Sparse Net takes about 20~ms and has an accuracy of 85%.
- Alignment is simple, yet robust, and *necessary*; Table 8 shows why GNSS does not work for alignment.

# Design: Planning

(RevD) We consider iDriving oblivious vehicles in 4.5 and show that our system plans for upto 30 vehicles in 4.2, and demonstrate safety for upto 10 vehicles in 4.6.

(RevE) [68] and [69] discuss how, in AV stacks, planning and control can be layered, with clean interfaces between them. That's why they *can* be decoupled. We agree that it is aggressive to let the infrastructure plan, but if perception is in the infrastructure, it makes perfect sense to plan there as well and, if it works, as we show, why not take that aggressive step?

# Evaluation

(RevA) Our latency numbers include point cloud collection, transmitting trajectories, etc.

(RevC) In our 30min experiment over 18,000 frames, there were 18-22 participants in *every* frame. If not representative, it is not a trivial setting. Also, the scale of experiments is consistent with experiments in other published work (e.g., on cooperative perception).

(RevE) We compare against idealized versions of cooperative perception (AVR, EMP, Autocast) in Fig 13 and Table 1. Table 2 has a feature comparison against ego perception stacks Apollo and Baidu; 4.5 and 4.6 have extensive comparisons against ego perception.

---------------------------------------------------------------------------


------------------------------------------- Ramesh Draft

We thank the reviewers for their thorough reviews. We address some of the important concerns raised by the reviews.

# Novelty, applicability, motivation

Several (RevC,RevD,RevE) thought infrastructure driving is too extreme, or unlikely in the near future. We agree it will take time, but not unlikely: already, some [startups](https://www.seoulrobotics.org/lv5-ctrl-twr) have demonstrate autonomous driving using only infrastructure sensors in specific settings (logistics, parking). 

iDriving goes beyond, offloading planning as well. This may or may not be feasible, but we argue that this is **precisely the goal of research**: to take challenging ideas and explore them without being constrained by immediate applicability. (For example, cooperative perception, a hot research topic, is also unlikely to be deployed in the near future; the security implications are just too daunting).

iDriving makes concrete contributions: (a) it shows that infrastructure assist is technologically feasible with modest resource footprint, (b) it identifies concrete safety and efficiency benefits over SOTA.

Finally, RevB contends that ego perception and planning is safe at intersections. Our safety evaluations in 4.5 suggest otherwise.

# Design: Perception

(RevB) We do not assume flat intersections: as long as LiDARs are positioned to capture complete views of the intersection, iDriving will work.

(RevA, RevC, RevD) Indeed, many components are simple/incremental, but this is deliberate. We **chose the simplest components necessary** to achieve an end-to-end performance and accuracy goal, with modest compute.
- Simplicity using DBSCAN, clustering, ICP comes having multiple LiDARs, but that is *precisely* the point of the paper.
- We use a cheaper object detector with a nearly 100% tracking accuracy (Table 7) and a cost of < 1ms for bounding box estimation. Range Sparse Net takes about 20~ms and has an accuracy of 85%.
- Alignment is simple, yet robust, and *necessary*; Table 8 shows why GNSS does not work for alignment.

# Design: Planning

(RevD) We consider iDriving oblivious vehicles (4.5), show that our system can plan for upto 30 vehicles (4.2), and demonstrate safety for upto 10 vehicles  (4.6).

(RevE) [68] and [69] discuss how, in AV stacks, planning and control can be layered, with very clean interfaces between them. This is why they **can be decoupled**. It is aggressive to let the infrastructure plan, but if perception is in the infrastructure, it makes perfect sense to plan there as well and, if it works, as we show it well may, why not take that aggressive step?

# Evaluation

(RevA) Our latency numbers include LiDAR point cloud collection, transmitting trajectories, etc.

(RevC) In our 30min experiment over 18,000 frames, there were 18-22 participants in *every* frame. While we are not sure if this is representative, it is not a trivial setting. Also, the scale of experiments is consistent with experiments in other published work (e.g., on cooperative perception).

(RevE) We compare against idealized versions of cooperative perception (AVR, EMP, Autocast) in Fig 13 and Table 1. We do a feature comparison against ego perception stacks Apollo and Baidu in Table 2 and compare against ego perception in 4.5 and 4.6.

(RevD,RevE) Indeed, more work needs to be done to evaluate safety. But for this paper, our goal was to show iDriving can be safer than ego perception and planning, and 4.5 shows this.

------------------------------------------------------------------------

# Contributions
Unlike prior work in the mobile systems community on autonomous driving, this paper takes a very bold and novel stance in rethinking the way autonomous driving is done.
The main contribution of this paper is the design, and implementation of an architecture for infrastructure-directed autonomous driving that not only ensures safe but also efficient driving at traffic intersections.
At intersections, iDriving offloads perception and planning from the vehicle to the infrastructure to enable vehicles to safely and efficiently navigate intersections.
To demonstrate that this architecture is feasible, we built a proof-of-concept end-to-end autonomous driving stack with novel perception and planning modules.
The core challenge in building these modules was to ensure an end-to-end 100~ms latency (an industry standard for performance in autonomous driving).
In building these modules, our main contribution is, whilst using existing CV algorithms, ensuring that we meet both the performance and accuracy constraints for autonomous driving.
Building strawman modules without our optimizations and insight in design, can take multiple seconds just to process a single frame!
In our evaluations, we show that we do meet those constraints.
However, this, by no means, is the most efficient, accurate, and robust stack and that is because this is the first paper proposing such an architecture shift.
Take, for instance Software Defined Networking (SDN), which took years of follow-up work after the first paper to bring it to a mature stage.
We believe future work for this paper can also look at how to make this architecture robust against adverse conditions, leverage neural networks etc.

In terms of other comments, we compare iDriving against existing cooperative perception systems in Table 1 and autonomous driving stacks in Table 2.

There is no assumption that intersections are flat. iDriving can work for any kind of intersection.

We consider iDriving oblivious vehicles in 4.5 and show that our system can plan for upto 30 vehicles in 4.2, and demonstrate safety for upto 10 vehicles in 4.6.

# Main Concerns
* Current setup does not deal with iDriving oblivious vehicles
* Need bigger scenarios with more than one iDriving ego-vehicle
* Proposed algorithms like DBScan, ICP, and clustering are not novel and are straightforward
* No comparison against Baidu Apollo and Tesla
* How does network and execution latency affect performance?
* Find other systems challenges and address those instead
* Assumption is that intersections are flat. System will not work for non-flat intersection
* Compare against other SOTA edge-based autonomous driving systems

#A
Alignment incremental (x)
Range Sparse Net: running time~20ms, accuracy 85%. Get ours from the paper. (X)
Our latency numbers include all the end to end (x)

#B
Intersection flat (x)
ego perception achieve reliable driving (x)

#C
Not novel (x)
How representative is 30 mins; moving pedestrians (x)
Pure infrastructure driving is too extreme (x)

#D
Unrealistic to be implemented at scale, seems too ideal (x)
Hybrid case planning (x)
Too simple algorithms (x)
Alignment: one off (x)

#E
Compare against SOTA cooperative perception (x)
Centralized judger for planning (x)
Cite previous work that planning and control is decouplable (x)
Hastily offloading whole trajectory planning (x)



